An approximation for nonlinear differential-algebraic equations via singular perturbation theory

In this paper, we study jumps of nonlinear DAEs caused by inconsistent initial values. First, we propose a simple normal form called the index-1 nonlinear Weierstrass form (INWF) for nonlinear DAEs. Then we generalize the notion of consistency projector for linear DAEs to the nonlinear case. By an example, we compare our proposed nonlinear consistency projectors with two existing consistent initialization methods to show that the two existing methods are not coordinate-free, i.e., the consistent points calculated by the two methods are not invariant under nonlinear coordinates transformations. Next we propose a singular perturbed system approximation for nonlinear DAEs, which is an ordinary differential equation (ODE) with a small perturbation parameter, we show that the solutions of the proposed perturbation system approximate both the jumps resulting from the nonlinear consistency projectors and the $\mathcal C^1$-solutions of the DAE. At last, we use a numerical simulation of a nonlinear DAE model arising from an electric circuit to illustrate the effectiveness of the proposed singular perturbed system approximation of DAEs.

==> references.txt <==
Berger, T. and Reis, T. (2013). Controllability of linear
differential-algebraic systems-a survey. In Surveys in
Differential-Algebraic Equations I, 1每61. Springer.

Berger, T. and Trenn, S. (2012). The quasi-Kronecker form
for matrix pencils. SIAM Journal on Matrix Analysis
and Applications, 33(2), 336每368.

Campbell, S.L. (1995). High-index differential algebraic
equations. Journal of Structural Mechanics, 23(2), 199每
222.

Chen, Y. and Respondek, W. (2018a). Geometric analysis
of linear differential-algebraic equations by linear control
theory. Preprint.

Chen, Y. and Respondek, W. (2018b). Geometric analysis
of nonlinear differential-algebraic equations by nonlinear
control theory. Preprint.

Cheng, D., Isidori, A., Respondek, W., and Tarn, T.J.
(1988). Exact linearization of nonlinear systems with
outputs. Mathematical Systems Theory, 21(1), 63每83.

Fliess, M., L∩evine, J., Martin, P., and Rouchon, P. (1995).
Flatness and defect of non-linear systems: introductory
theory and examples. International Journal of Control,
61(6), 1327每1361.

Isidori, A. and Ruberti, A. (1984). On the synthesis
of linear input-output responses for nonlinear systems.
Systems Control Letters, 4(1), 17 每 22.

Isidori, A. (1995). Nonlinear Control Systems. SpringerVerlag New York, Inc., 3rd edition.

Jiandong, Z. and Zhaolin, C. (2002). Exact linearization
for a class of nonlinear differential-algebraic systems. In
Proceedings of the 4th World Congress on Intelligent
Control and Automation, 2002., volume 1, 211每214.
IEEE.

Kawaji, S. and Taha, E.Z. (1994). Feedback linearization
of a class of nonlinear descriptor systems. In Proceedings
of the 33rd IEEE Conference on Decision and Control,
1994., volume 4, 4035每4037. IEEE.

Kronecker, L. (1890). Algebraische Reduction der Schaaren
bilinearer Formen.

Kumar, A. and Daoutidis, P. (1998). Control of nonlinear
differential algebraic equation systems: an overview.
In Nonlinear Model Based Process Control, 311每344.
Springer.

Marino, R., Respondek, W., and van Der Schaft, A. (1994).
Equivalence of nonlinear systems to input-output prime
forms. SIAM Journal on Control and Optimization,
32(2), 387每407.

Morse, A.S. (1973). Structural invariants of linear multivariable systems. SIAM Journal on Control, 11(3),446每465.

Nijmeijer, H. and van der Schaft, A. (1990). Nonlinear
Dynamical Control Systems. Springer.

Reich, S. (1991). On an existence and uniqueness theory
for nonlinear differential-algebraic equations. Circuits,
Systems and Signal Processing, 10(3), 343每359.

Riaza, R. (2008). Differential-Algebraic Systems: Analytical Aspects and Circuit Applications. World Scientific.

Steinbrecher, A. (2006). Numerical Solution of QuasiLinear Differential-Algebraic Equations and Industrial Simulation of Multibody Systems. Technische Universitt Berlin.

Wong, K.T. (1974). The eigenvalue problem 竹T x + Sx.
Journal of Differential Equations, 16(2), 270每280.
